Commensal Transient Searches in Eight Short Gamma Ray Burst Fields

A new generation of radio telescopes with excellent sensitivity, instantaneous {\it uv} coverage, and large fields of view, are providing unprecedented opportunities for performing commensal transient searches. Here we present such a commensal search in deep observations of short gamma-ray burst fields carried out with the MeerKAT radio telescope in South Africa at 1.3 GHz. These four hour observations of eight different fields span survey lengths of weeks to months. We also carry out transient searches in time slices of the full observations, at timescales of 15 minutes, and 8 seconds. We find 122 variable sources on the long timescales, of which 52 are likely active galactic nuclei, but there are likely also some radio flaring stars. While the variability is intrinsic in at least two cases, most of it is consistent with interstellar scintillation. In this study, we also place constraints on transient rates based on state-of-the-art transient simulations codes. We place an upper limit of $2\times10^{-4}$ transients per day per square degree for transients with peak flux of 5 mJy, and an upper limit of $2.5\times10^{-2}$ transients per day per square degree for transients with a fluence of 10 Jy ms, the minimum detectable fluence of our survey.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
